The Composition and Formation of Effective Teams. Computer Science meets Psychology

Nowadays the composition and formation of effective teams is highly important for both companies to assure their competitiveness and for a wide range of emerging applications exploiting multiagent collaboration (e.g. crowdsourcing, human-agent collaborations). The aim of this article is to provide an integrative perspective on team composition, team formation and their relationship with team performance. Thus, we review the contributions in both the computer science literature and the organisational psychology literature dealing with these topics. Our purpose is twofold. First, we aim at identifying the strengths and weaknesses of the contributions made by these two diverse bodies of research. Second, we pursue to identify cross-fertilisation opportunities that help both disciplines benefit from one another. Given the volume of existing literature, our review is not intended to be exhaustive. Instead, we have preferred to focus on the most significant contributions in both fields together with recent contributions that break new ground to spur innovative research.

==> readme.txt <==
% Readme.txt for KERauth.cls
% Version 1.00 released 15 June 2004
%
% This software may only be used to prepare an article for
% publication in The Knowledge Engineering Review
% to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   Readme.txt     this file
%   KERauth.cls    the LaTeX 2e class file
%   KERdoc.tex     authors' instructions
%   KERdoc.pdf     authors' instructions in PDF format
%
% Typeset KERdoc.tex for instructions and examples, or view the PDF.
%
% Simply place KERauth.cls and KERdoc.tex
% in your systems usual directories 
% (refresh as required by your TeX system)
% and typeset using your LaTeX 2e command.
%

